Adaptive Feature Fusion for Cooperative Perception using LiDAR Point Clouds

Cooperative perception allows a Connected Autonomous Vehicle (CAV) to interact with the other CAVs in the vicinity to enhance perception of surrounding objects to increase safety and reliability. It can compensate for the limitations of the conventional vehicular perception such as blind spots, low resolution, and weather effects. An effective feature fusion model for the intermediate fusion methods of cooperative perception can improve feature selection and information aggregation to further enhance the perception accuracy. We propose adaptive feature fusion models with trainable feature selection modules. One of our proposed models Spatial-wise Adaptive feature Fusion (S-AdaFusion) outperforms all other State-of-the-Arts (SOTAs) on two subsets of the OPV2V dataset: Default CARLA Towns for vehicle detection and the Culver City for domain adaptation. In addition, previous studies have only tested cooperative perception for vehicle detection. A pedestrian, however, is much more likely to be seriously injured in a traffic accident. We evaluate the performance of cooperative perception for both vehicle and pedestrian detection using the CODD dataset. Our architecture achieves higher Average Precision (AP) than other existing models for both vehicle and pedestrian detection on the CODD dataset. The experiments demonstrate that cooperative perception also improves the pedestrian detection accuracy compared to the conventional single vehicle perception process.

==> figures/codd.tikz <==
\begin{tikzpicture}
\begin{axis}[
    xlabel=$CAVs$, ylabel=$AP (\%)$,
    xmin=0, xmax=6,
    ymin=20, ymax=90,
    xtick={0, 1, 2, 3, 4, 5},
    % xticklabels={A,B,X},   % <---
    ytick={0.0,10.0,...,100.0},
    legend style={at={(1,0.01)}, 
                  anchor=south west, 
                  legend cell align=left,
                  nodes={scale=0.8, transform shape}}]

\addplot[smooth, color=red, mark=*] 
coordinates {
    (1, 55.2)
    (2, 73.6)
    (3, 78.9)
    (4, 82.2)
    (5, 83.9)
};
\addlegendentry{Vehicle}

\addplot[smooth, color=red, mark=triangle*]
coordinates {
    (1, 23.6)
    (2, 35.2)
    (3, 35.0)
    (4, 40.1)
    (5, 45.2)
};
\addlegendentry{Pedestrian}

\end{axis}
\end{tikzpicture}



% A4 82.3, 79.7, 37.6
% A5 81.4, 77.7, 38.0
% 3D 82.2, 80.1, 39.5

% 5 86.2, 83.9, 45.2
% 4 85.0, 82.2, 40.1
% 3 83.0, 78.9, 35.0
% 2 78.1, 73.6, 35.2



% 5 86.2, 83.9, 45.2
% 4 85.0, 82.2, 40.1
% 3 83.0, 78.9, 35.0
% 2 78.1, 73.6, 35.2
% 1 64.6, 56.6, 28.5


% 27.149983057616165 18.66897536031664 14.903936405263968 12.837500763918175 10.888213077311766


==> figures/cood.tikz <==
\begin{tikzpicture}
\begin{axis}[
    xlabel=$CAVs$, ylabel=$AP (\%)$,
    xmin=0, xmax=8,
    ymin=40, ymax=100,
    xtick={0, 1, 2, 3, 4, 5, 6, 7},
    % xticklabels={A,B,X},   % <---
    ytick={0.0,10.0,...,100.0},
    legend style={at={(1,0.01)}, 
                  anchor=south west, 
                  legend cell align=left,
                  nodes={scale=0.8, transform shape}}]

\addplot[smooth, color=red, mark=*] 
coordinates {
    (1, 60.2)
    (2, 75.0)
    (3, 80.1)
    (4, 82.5)
    (5, 82.7)
    (6, 85.0)
    (7, 85.6)
};
\addlegendentry{Default}

\addplot[smooth, color=red, mark=triangle*]
coordinates {
    (1, 47.1)
    (2, 66.7)
    (3, 72.0)
    (4, 75.4)
    (5, 76.8)
    (6, 77.3)
    (7, 79.0)
};

\addlegendentry{Culver}

\end{axis}
\end{tikzpicture}


% 20220707
% 7 91.6, 85.6, 88.1, 79.0
% 6 91.2, 85.0, 88.3, 77.3
% 5 89.1, 82.7, 88.4, 76.8
% 4 89.1, 82.9, 87.5, 76.9
% 3 89.4, 82.4, 87.5, 76.1
% 2 88.0, 80.1, 86.1, 71.6

% 20220715
% compression 64
% 7 90.5, 84.0, 87.9, 77.3


% 7 91.6, 85.6, 88.1, 79.0
% 6 90.4, 81.8, 88.5, 76.8
% 5 89.7, 81.7, 83.3, 69.4
% 4 80.3, 73.6, 87.1, 75.4
% 3 83.5, 75.0, 87.3, 72.0
% 2 84.7, 75.0, 83.6, 66.7
